Using Speech Synthesis to Train End-to-End Spoken Language Understanding Models

End-to-end models are an attractive new approach to spoken language understanding (SLU) in which the meaning of an utterance is inferred directly from the raw audio without employing the standard pipeline composed of a separately trained speech recognizer and natural language understanding module. The downside of end-to-end SLU is that in-domain speech data must be recorded to train the model. In this paper, we propose a strategy for overcoming this requirement in which speech synthesis is used to generate a large synthetic training dataset from several artificial speakers. Experiments on two open-source SLU datasets confirm the effectiveness of our approach, both as a sole source of training data and as a form of data augmentation.

==> synthetic_only.dat <==
x y err
1   0.6239915634738467   0.07613145759011178
2   0.7569206433279861   0.04821059586281743
3   0.8298971790516877   0.01528259610203177
4   0.8497231742998178   0.023541465043392565
5   0.8632217242791285   0.02136612645821924
6   0.8674400211229131   0.04546590988971314
7   0.8830477195272589   0.054307142037615906
8   0.9073029264717343   0.022753278791337348
9   0.9047192196370805   0.01573190047499672
10   0.9231742683985665   0.004024689614659533
11   0.913103084648438   0.023916176180424808
12   0.9349854996171061   0.01201775120284885
13   0.9252834168361732   0.02697453661405638
14   0.9369891906300039   0.007402705356761324
15   0.9350382283373179   0.005371086343241873
16   0.9278143949506152   0.010861858449872065
17   0.9409965726463707   0.0030899204426700568
18   0.9361982599776871   0.005054810840832673
19   0.9451621407919436   0.0012915843595658328
20   0.9364091748051049   0.008815950302832994
21   0.9426838914071418   0.005614060277192432
22   0.9418929607359677   0.008808378099041819

==> vary_real_all_real.dat <==
x y err
0   0.9908779330376802   0.0014969754296854118
1   0.9908779330376802   0.0014969754296854118
2   0.9908779330376802   0.0014969754296854118
3   0.9908779330376802   0.0014969754296854118
4   0.9908779330376802   0.0014969754296854118
5   0.9908779330376802   0.0014969754296854118
6   0.9908779330376802   0.0014969754296854118
7   0.9908779330376802   0.0014969754296854118
8   0.9908779330376802   0.0014969754296854118
9   0.9908779330376802   0.0014969754296854118
10   0.9908779330376802   0.0014969754296854118
11   0.9908779330376802   0.0014969754296854118
12   0.9908779330376802   0.0014969754296854118
13   0.9908779330376802   0.0014969754296854118
14   0.9908779330376802   0.0014969754296854118
15   0.9908779330376802   0.0014969754296854118
16   0.9908779330376802   0.0014969754296854118
17   0.9908779330376802   0.0014969754296854118
18   0.9908779330376802   0.0014969754296854118
19   0.9908779330376802   0.0014969754296854118
20   0.9908779330376802   0.0014969754296854118
21   0.9908779330376802   0.0014969754296854118
22   0.9908779330376802   0.0014969754296854118
23   0.9908779330376802   0.0014969754296854118
24   0.9908779330376802   0.0014969754296854118
25   0.9908779330376802   0.0014969754296854118
26   0.9908779330376802   0.0014969754296854118
27   0.9908779330376802   0.0014969754296854118
28   0.9908779330376802   0.0014969754296854118
29   0.9908779330376802   0.0014969754296854118
30   0.9908779330376802   0.0014969754296854118
31   0.9908779330376802   0.0014969754296854118
32   0.9908779330376802   0.0014969754296854118
33   0.9908779330376802   0.0014969754296854118
34   0.9908779330376802   0.0014969754296854118
35   0.9908779330376802   0.0014969754296854118
36   0.9908779330376802   0.0014969754296854118
37   0.9908779330376802   0.0014969754296854118
38   0.9908779330376802   0.0014969754296854118
39   0.9908779330376802   0.0014969754296854118
40   0.9908779330376802   0.0014969754296854118
41   0.9908779330376802   0.0014969754296854118
42   0.9908779330376802   0.0014969754296854118
43   0.9908779330376802   0.0014969754296854118
44   0.9908779330376802   0.0014969754296854118
45   0.9908779330376802   0.0014969754296854118
46   0.9908779330376802   0.0014969754296854118
47   0.9908779330376802   0.0014969754296854118
48   0.9908779330376802   0.0014969754296854118
49   0.9908779330376802   0.0014969754296854118
50   0.9908779330376802   0.0014969754296854118
51   0.9908779330376802   0.0014969754296854118
52   0.9908779330376802   0.0014969754296854118
53   0.9908779330376802   0.0014969754296854118
54   0.9908779330376802   0.0014969754296854118
55   0.9908779330376802   0.0014969754296854118
56   0.9908779330376802   0.0014969754296854118
57   0.9908779330376802   0.0014969754296854118
58   0.9908779330376802   0.0014969754296854118
59   0.9908779330376802   0.0014969754296854118
60   0.9908779330376802   0.0014969754296854118
61   0.9908779330376802   0.0014969754296854118
62   0.9908779330376802   0.0014969754296854118
63   0.9908779330376802   0.0014969754296854118
64   0.9908779330376802   0.0014969754296854118
65   0.9908779330376802   0.0014969754296854118
66   0.9908779330376802   0.0014969754296854118
67   0.9908779330376802   0.0014969754296854118
68   0.9908779330376802   0.0014969754296854118
69   0.9908779330376802   0.0014969754296854118
70   0.9908779330376802   0.0014969754296854118
71   0.9908779330376802   0.0014969754296854118
72   0.9908779330376802   0.0014969754296854118
73   0.9908779330376802   0.0014969754296854118
74   0.9908779330376802   0.0014969754296854118
75   0.9908779330376802   0.0014969754296854118
76   0.9908779330376802   0.0014969754296854118
77   0.9908779330376802   0.0014969754296854118


==> vary_real_all_synth.dat <==
x y err
0   0.9494331663842257   0.0023604565452570218
1   0.9494331663842257   0.0023604565452570218
2   0.9494331663842257   0.0023604565452570218
3   0.9494331663842257   0.0023604565452570218
4   0.9494331663842257   0.0023604565452570218
5   0.9494331663842257   0.0023604565452570218
6   0.9494331663842257   0.0023604565452570218
7   0.9494331663842257   0.0023604565452570218
8   0.9494331663842257   0.0023604565452570218
9   0.9494331663842257   0.0023604565452570218
10   0.9494331663842257   0.0023604565452570218
11   0.9494331663842257   0.0023604565452570218
12   0.9494331663842257   0.0023604565452570218
13   0.9494331663842257   0.0023604565452570218
14   0.9494331663842257   0.0023604565452570218
15   0.9494331663842257   0.0023604565452570218
16   0.9494331663842257   0.0023604565452570218
17   0.9494331663842257   0.0023604565452570218
18   0.9494331663842257   0.0023604565452570218
19   0.9494331663842257   0.0023604565452570218
20   0.9494331663842257   0.0023604565452570218
21   0.9494331663842257   0.0023604565452570218
22   0.9494331663842257   0.0023604565452570218
23   0.9494331663842257   0.0023604565452570218
24   0.9494331663842257   0.0023604565452570218
25   0.9494331663842257   0.0023604565452570218
26   0.9494331663842257   0.0023604565452570218
27   0.9494331663842257   0.0023604565452570218
28   0.9494331663842257   0.0023604565452570218
29   0.9494331663842257   0.0023604565452570218
30   0.9494331663842257   0.0023604565452570218
31   0.9494331663842257   0.0023604565452570218
32   0.9494331663842257   0.0023604565452570218
33   0.9494331663842257   0.0023604565452570218
34   0.9494331663842257   0.0023604565452570218
35   0.9494331663842257   0.0023604565452570218
36   0.9494331663842257   0.0023604565452570218
37   0.9494331663842257   0.0023604565452570218
38   0.9494331663842257   0.0023604565452570218
39   0.9494331663842257   0.0023604565452570218
40   0.9494331663842257   0.0023604565452570218
41   0.9494331663842257   0.0023604565452570218
42   0.9494331663842257   0.0023604565452570218
43   0.9494331663842257   0.0023604565452570218
44   0.9494331663842257   0.0023604565452570218
45   0.9494331663842257   0.0023604565452570218
46   0.9494331663842257   0.0023604565452570218
47   0.9494331663842257   0.0023604565452570218
48   0.9494331663842257   0.0023604565452570218
49   0.9494331663842257   0.0023604565452570218
50   0.9494331663842257   0.0023604565452570218
51   0.9494331663842257   0.0023604565452570218
52   0.9494331663842257   0.0023604565452570218
53   0.9494331663842257   0.0023604565452570218
54   0.9494331663842257   0.0023604565452570218
55   0.9494331663842257   0.0023604565452570218
56   0.9494331663842257   0.0023604565452570218
57   0.9494331663842257   0.0023604565452570218
58   0.9494331663842257   0.0023604565452570218
59   0.9494331663842257   0.0023604565452570218
60   0.9494331663842257   0.0023604565452570218
61   0.9494331663842257   0.0023604565452570218
62   0.9494331663842257   0.0023604565452570218
63   0.9494331663842257   0.0023604565452570218
64   0.9494331663842257   0.0023604565452570218
65   0.9494331663842257   0.0023604565452570218
66   0.9494331663842257   0.0023604565452570218
67   0.9494331663842257   0.0023604565452570218
68   0.9494331663842257   0.0023604565452570218
69   0.9494331663842257   0.0023604565452570218
70   0.9494331663842257   0.0023604565452570218
71   0.9494331663842257   0.0023604565452570218
72   0.9494331663842257   0.0023604565452570218
73   0.9494331663842257   0.0023604565452570218
74   0.9494331663842257   0.0023604565452570218
75   0.9494331663842257   0.0023604565452570218
76   0.9494331663842257   0.0023604565452570218
77   0.9494331663842257   0.0023604565452570218

==> vary_real_no_synth.dat <==
x y err
2   0.926004042560684   0.018220463473322453
3   0.9536866157165321   0.016281041970874623
4   0.96511116971952   0.004643587237104838
5   0.9691537042024088   0.003417211009761883
6   0.9648475261498906   0.014053847374650246
7   0.971174971438615   0.00188073948141605
8   0.9772387731786626   0.0031145171186693177
9   0.9816328324158191   0.0012428276282260978
10   0.9796115651691366   0.004198109111202043
11   0.9810176641285886   0.0007761456038170508
12   0.9825116442674409   0.0024949590599924335
13   0.9818964759697342   0.0023711639908036795
14   0.982160119518411   0.0029384398448546473
15   0.9836540996677398   0.0015068484252366498
16   0.9822480007030494   0.0016441064183030664
17   0.9874329905967132   0.003062000420104457
18   0.9834783372932248   0.0038043520133437246
19   0.9837419808576161   0.000814976567406782
20   0.9825995254520792   0.0029120382394858283
21   0.9833904561190626   0.0007456965791578682
22   0.9875208717865896   0.0010172982579352615
23   0.984708673878162   0.0009383142823214653
24   0.9854117233500309   0.0017399586847018742
25   0.9872572282326747   0.00124282763563382
26   0.987345109417313   0.0011390703446698105
27   0.986905703488883   0.0008149765792683719
28   0.9854996045399073   0.002267947599247627
29   0.9861147728271377   0.0018053114143751093
30   0.9887512083715267   0.0004971310490680465
31   0.9872572282274366   0.0024763165135083445
32   0.9874329905967133   0.0020345965203955414
33   0.9847965550680383   0.0009706794171139094
34   0.9868178223094829   0.0003728482821711724
35   0.9873451094120749   0.0028149428557952263
36   0.9870814658581598   0.0007761456073757562
37   0.9880481588891818   0.0006576425673212483
38   0.9885754460022501   0.0002485655226821516
39   0.9891027331153185   0.0023809152337894313
40   0.9873451094120749   0.0019133088194988256
41   0.9863784163810528   0.000691977139819919
42   0.9874329906019513   0.0016156759178049926
43   0.9892784954793571   0.0003288212906603034
44   0.9888390895509271   0.001433298745961884
45   0.9886633271816505   0.0017086055097304941
46   0.9900694261358645   0.00012428276319302598
47   0.9903330696897794   0.0011046493619804702
48   0.9881360400790583   0.001139070344669879
49   0.9883996836277352   0.0007456965791580512
50   0.9898057825819492   0.0010834720103645712
51   0.9903330696950176   0.0006576425729210788
52   0.9891906142947188   0.0011985395649966365
53   0.9879602777097816   0.0013671103877152231
54   0.9898057825819492   0.0015572585593346473
55   0.9893663766639955   0.0012975501482498416
56   0.9891027331100805   0.0008962157558337248
57   0.9901573073205027   0.0005417360051823187
58   0.9893663766639955   0.0012975501482498416
59   0.9909482379874861   0.0007559825284141017
60   0.9896300202126725   0.0004971310527719993
61   0.9900694261463405   0.00024856553379385283
62   0.9890148519202039   0.0009706794109488902
63   0.9907724756129713   0.0005695351699101419
64   0.9881360400738202   0.0014913931583159978
65   0.9900694261358641   0.0011855819987022051
66   0.9908603567976096   0.0009706794109489339
67   0.9904209508796559   0.001061872386829634
68   0.9891906142947188   0.0007761456127135946
69   0.9911240003515247   0.00012428276319297364
70   0.9898057825819492   0.0024856552638599437
71   0.990684594428333   0.0004481078753486296
72   0.990684594433571   0.0006919771444767835
73   0.9886633271816505   0.0007761456073756054
74   0.9906845944388092   0.001017298265175336
75   0.9891027331048422   0.0010618723941993441
76   0.9898057825819492   0.0010834720103645712


==> vary_real_use_synth.dat <==
x y err
0   0.9459530714683556   0.005166337442112275
1   0.9606292293029632   0.006172988584441128
2   0.9726689515879435   0.0015572585560829867
3   0.9737235257983657   0.0035524005440339943
4   0.9782933473995611   0.0019532569503414973
5   0.976887248440109   0.0009942621055439986
6   0.9775024167430537   0.003711874857705727
7   0.9802267334668433   0.001309400164667978
8   0.9810176641181122   0.001876628570530168
9   0.9835662184778632   0.0008699793492295289
10   0.9841813867650936   0.0011185448687368153
11   0.9840056243958167   0.0009706794109489339
12   0.9847965550575623   0.0010618723941993654
13   0.985675366903946   0.0005417360051823187
14   0.9828631689955181   0.002748307543916379
15   0.9852359609807539   0.0018766285705300641
16   0.9855874857193075   0.0005417360051822946
17   0.9862905352016527   0.0019133088122809646
18   0.985675366903946   0.0018053114143750627
19   0.984972317432077   0.00021526405394002847
20   0.9833904561138246   0.0009383142793778934
21   0.9860268916529756   0.0009864638523817313
22   0.9878723965251432   0.0015522912165305196
23   0.9875208717813516   0.0005417360051822646
24   0.9883996836277354   0.0009383142852649957
25   0.9877845153405048   0.000755982535721202
26   0.9881360400738202   0.0013443236260460485
27   0.9876087529659898   0.001118544868736972
28   0.9889269707355656   0.0015068484224872297
29   0.9871693470480363   0.0009706794047838174
30   0.9897179013973109   0.0018766285705301162
31   0.9865541787503295   0.0005695351699101589
32   0.9878723965199051   0.0014115808422716153
33   0.9886633271921266   0.0010763202953612905
34   0.9898936637665875   0.000896215750697397
35   0.9883996836277351   0.0008610562414212622
36   0.9898936637665875   0.0006576425673211791
37   0.9887512083662887   0.0003288212836606291
38   0.9901573073257408   0.0016299531511939937
39   0.9905088320642944   0.0011185448724408725
40   0.9883118024430969   0.0015119650702246161
41   0.9905088320590562   0.00021526406035523625
42   0.9890148519202038   0.0004971310527719469
43   0.9891906142894807   0.0013443236260460485
44   0.9891027331048422   0.001261332287055831
45   0.9894542578433957   0.0008610562414213074
46   0.9910361191668864   0.0004305281207106537
47   0.9898936637665877   0.000896215750697397
48   0.9896300202179106   0.0010172982579352455
49   0.9887512083715269   0.001465272175301438
50   0.9904209508744177   0.0006576425673211988
51   0.9900694261358645   0.000657642567321189
52   0.990684594428333   0.00032882128366053015
53   0.9895421390280341   0.0008149765792685475
54   0.9903330696897794   0.0010172982601977115
55   0.9909482379874861   0.0007559825284141017
56   0.9885754460022501   0.0014332987385748655
57   0.9907724756129713   0.0014115808422716638
58   0.9899815449512258   0.0017620122731138602
59   0.9910361191668864   0.0005695351699101076
60   0.9899815449564641   0.0009383142896804422
61   0.9904209508796559   0.0006919771424810489
62   0.990684594433571   0.00032882128506048295
63   0.9902451885103791   0.000645792181066026
64   0.9905088320642944   0.002053488258963651
65   0.9911240003515247   0.0008149765792683799
66   0.9916512874645931   0.0007559825290231097
67   0.9900694261358643   0.0013839542796400025
68   0.9909482379874861   0.0004971310453641461
69   0.9902451885051411   0.00037284828957892096
70   0.992090693387785   0.0005695351723349825
71   0.9901573073205028   0.0002485655263859473
72   0.9911240003515248   0.0010618723941993563
73   0.9896300202231486   0.0006576425603214256
74   0.9903330696897794   0.0007559825351123189
75   0.9917391686544695   0.0011046493603136085
76   0.9918270498286317   0.0007456965791580512
